Efficient Simulation of Sparse Graphs of Point Processes

We derive new discrete event simulation algorithms for marked time point processes. The main idea is to couple a special structure, namely the associated local independence graph, as defined by Didelez arXiv:0710.5874, with the activity tracking algorithm [muzy, 2019] for achieving high performance asynchronous simulations. With respect to classical algorithm, this allows reducing drastically the computational complexity, especially when the graph is sparse. [muzy, 2019] A. Muzy. 2019. Exploiting activity for the modeling and simulation of dynamics and learning processes in hierarchical (neurocognitive) systems. (Submitted to) Magazine of Computing in Science & Engineering (2019)

==> testStats/pp-values-DIST.txt <==
0.742733346141323&0.415151212572014&0.0594924979159138&0.578411881672888&0.311439430497168&0.403597924955598&0.879021436029695&0.696406057567016&0.886996911063374&0.96381351432882&0.519282703988415&0.821700031828062&0.773116579413915&0.818327987046167&0.623009458651244&0.729334806104474&0.446224564756925&0.0260812706648326&0.885591658063557&0.910309560585587&0.918976723892435&0.197925403664045&0.576801598412439&0.239897176367924&0.761974685938663&0.994812564552207&0.753283955320382&0.125933020483885&0.572612137243717&0.553527028607393&0.550551939773771&0.399383497802689&0.730831719759124&0.0492867802889395&0.605081041825425&0.500588792419187&0.411747417008105&0.253545219577576&0.38747347708991&0.992263097369958&0.587352804067767&0.604957409451965&0.902285607997062&0.580616666155998&0.902614413118835&0.633775527062833&0.620581594118079&0.903143959804098&0.826405988898072&0.927213731183799&0.23909219409025&0.0931148818535094&0.37510890002366&0.145578060794744&0.694671221782467&0.319656149161696&0.485857474708666&0.745191449317905&0.202159154888053&0.244816532894727&0.903150911714092&0.970444333352746&0.698561278543473&0.706907623811133&0.850679803847662&0.962625202512509&0.867898040291259&0.652369517017471&0.172381865144095&0.489127893426364&0.493142712202339&0.846048226496348&0.353639617759116&0.837425173736554&0.821034630035966&0.353362698402041&0.265207779062658&0.140068145578203&0.768848564292475&0.929529481386618&0.480949291047647&0.160135365418011&0.325755799214247&0.721458145587034&0.425018308497855&0.912264058355773&0.0410799565434014&0.852086771036954&0.427472314517825&0.686927281246539&0.575424913329102&0.590932241879018&0.0237471821848405&0.568969648097212&0.509975490020075&0.524220021376298&0.490750724534254&0.840087317992542&0.755186364867176&0.76686132569193
0.552822105572997&0.795619978541735&0.181970901732996&0.632087130600913&0.165471448885268&0.365576516134335&0.158698994029373&0.679192448197877&0.485601492625941&0.301717319973608&0.07192207499017&0.875359262957177&0.51923607298066&0.692807557286738&0.848654164179056&0.367695044890983&0.62421734299006&0.829115253667233&0.38880002543735&0.462991630239762&0.867241670815303&0.155425199393971&0.73480568854422&0.172320763270633&0.181651411257214&0.960484369701174&0.928774058968476&0.144177034252962&0.869736280671753&0.887621327717644&0.964321824621953&0.203935797861002&0.419970001907107&0.487090029808385&0.430990210902925&0.764560031989266&0.355965332652553&0.226605384859836&0.64225428345358&0.956481602422452&0.25378279866953&0.800417054296966&0.557106545713571&0.140392740878819&0.908439533955116&0.273820755366684&0.664276332553017&0.473337055824656&0.84481117436111&0.53394815489767&0.110403021220935&0.429538345919729&0.319725053955809&0.4808779996838&0.454737805614839&0.676991895145702&0.67472671197181&0.281024736685651&0.124062551956957&0.0982741727182711&0.331162812650865&0.0854602918538383&0.0429835402184681&0.902958856594649&0.190082589661194&0.122754889123694&0.990252625439081&0.722608934895014&0.765764174404307&0.0851623992588137&0.634705879566323&0.52805413743728&0.470642838362388&0.785975357374626&0.58937205622583&0.110226945765748&0.157503632408226&0.475373560970056&0.560954815267382&0.660699151717216&0.806549067366649&0.598528875540814&0.0397263655677708&0.813833433319577&0.555898462527063&0.42467229104366&0.583870693711545&0.341416329299084&0.222166443670429&0.109391747637593&0.740999013763785&0.945397956098495&0.752823952220116&0.754517211848439&0.127938006958002&0.992896108349039&0.289790355237688&0.516492557646319&0.724998789275604&0.393294614376469
0.395007828222541&0.394543667242612&0.43850960589013&0.771507785520823&0.251481078512971&0.129182516527816&0.0584251395122707&0.314426405395832&0.292581560608327&0.768965015175738&0.962492789378864&0.4524824467033&0.915093960421419&0.432970740142213&0.165396717221701&0.405357244490714&0.65587229663432&0.323218849729631&0.702247347089268&0.601720695087283&0.138655309833536&0.80103037196449&0.686311343574294&0.852820997474517&0.916220287835196&0.247728727708697&0.121414023437754&0.327520411756435&0.159632045086375&0.985826462148949&0.888642274672644&0.280663734738783&0.0903740798802689&0.66804457235473&0.319875998235921&0.100233022907026&0.00839554784921792&0.0671883832754939&0.179347873328407&0.494576806232433&0.0677496315865465&0.691401469447047&0.201560309611234&0.402607589622157&0.578641578140732&0.63383333933408&0.379139794943164&0.164160307729169&0.14685662451697&0.539084693126574&0.738397246323554&0.129474448022693&0.662692349656461&0.74877386510611&0.109786392971161&0.491860327828022&0.401229099250697&0.988458870347692&0.243940460613882&0.477021340735197&0.0949491128052091&0.0781378189470413&0.153300611088988&0.378726866252597&0.367066227047676&0.150833394411704&0.921624189562453&0.231115196650588&0.131404033052394&0.877895624366822&0.0231981826280542&0.664801520960609&0.299066002997366&0.462583754572664&0.774963909046698&0.213622478675771&0.0445739827591459&0.393827245343221&0.0625718360331364&0.0298447771708398&0.73922615356883&0.616260647536081&0.158243617473522&0.275915671655506&0.801597552338381&0.560952448811436&0.0702238992353451&0.84152823344241&0.177120489126005&0.0766956889103434&0.211609844214867&0.156844610309554&0.17051400538905&0.94984925157989&0.825833650623183&0.625111486417629&0.845917045311044&0.334727898613522&0.506743751434526&0.31300188594757
0.203573503391287&0.701558682327039&0.695487556480103&0.564155407101876&0.918925158430666&0.0251213176993034&0.175230695906839&0.447381564139137&0.92985478281829&0.936154570183312&0.891408487399396&0.47671261341872&0.830027487622317&0.457782533984667&0.834462679472862&0.173592704240652&0.709710564455234&0.960397589218554&0.0589156229610847&0.374448141315669&0.487009818431737&0.995584277228948&0.427597900709589&0.364894379168856&0.845458958816263&0.379894733562417&0.665467082709357&0.586041074940426&0.60474365167792&0.623513379915406&0.250145593780097&0.785466359352868&0.974922720132772&0.59332983559985&0.969029699992042&0.373043883960824&0.44953223778919&0.839776152672615&0.448952467111638&0.123617298525011&0.219014899035803&0.273630005435127&0.52765442282829&0.0798250118085028&0.192396292383897&0.209591976167481&0.405371956125446&0.970861778313321&0.762546130190315&0.729577676416836&0.119836955389993&0.330142139624995&0.0961370980798916&0.397361423221643&0.89840130320085&0.834871688287597&0.951432590496208&0.60488403797376&0.134172610826569&0.982853686959326&0.180723281907988&0.473574336571664&0.125998563788406&0.195958521352329&0.740028898315862&0.449701358538257&0.905589931880746&0.128312811522314&0.0374854448849441&0.593902174750208&0.964590804422955&0.0434304854013167&0.799091656890619&0.75727862875738&0.872276133995157&0.309087266786443&0.213765382346712&0.557644959471266&0.673716362115691&0.430997633570532&0.264863459718129&0.495126023061213&0.474604220128896&0.815763560042409&0.254814648860262&0.324190625859135&0.898580574255185&0.119591732219668&0.440337942372503&0.670245156852727&0.0694472141753025&0.350619563341851&0.299782297386947&0.727256542442185&0.283026613878858&0.448473479782609&0.641100653070766&0.336638711072819&0.826414100779024&0.291174682299721
0.369590706804123&0.730010729117903&0.414451468568821&0.892685461576638&0.812346084087327&0.269247348582834&0.876111994610487&0.387588576689375&0.13489618312722&0.166253487805823&0.126661937559129&0.685248359548677&0.161462337222475&0.661968911329713&0.510634418665289&0.10401886722645&0.11054428708449&0.637420537134211&0.247200693977713&0.0685609346606341&0.606745765349945&0.291846343899668&0.711647848920725&0.961581889221154&0.583960292711472&0.683267191793943&0.913014858933539&0.677592488520186&0.995944694887716&0.51723614052908&0.183188069474297&0.311458715422578&0.877272637454356&0.0514399386959206&0.133875791897153&0.0153786878211268&0.369960258261329&0.371985543446232&0.123676679125332&0.492706630870146&0.251077462333564&0.70755412491542&0.220017725814682&0.292879653927843&0.877984978735421&0.159715918857258&0.526639314943196&0.322848198038145&0.407018592732895&0.90219099618279&0.775952237690007&0.68349801219898&0.491915299926237&0.00566604498676304&0.435855335032245&0.636145697894428&0.185762983718721&0.115417841507742&0.403588635630084&0.394682716938707&0.71098184668669&0.0274589287424043&0.79145266109735&0.61839576121278&0.889807752009546&0.338254205262989&0.771400507113768&0.561169676404204&0.323498410887371&0.195013392081844&0.799525016868234&0.96266467199285&0.11636907930097&0.232612145109248&0.82670961938434&0.228303885224905&0.165731428787833&0.913387617309069&0.730863878033522&0.17796732359204&0.609505276985066&0.257195815593701&0.777601189655572&0.933084052878807&0.126273007884586&0.686575885711557&0.748701080621564&0.948599380742345&0.177575637384595&0.52305966951633&0.0452896005401134&0.974641057613139&0.674699499362623&0.23372609932178&0.578547999321369&0.661818686109347&0.881543044261671&0.464866001559669&0.00914851718221865&0.204101635705695
0.525493493134238&0.220831378306075&0.436752331497456&0.0103758498716038&0.535169321223861&0.824063232056371&0.589649337938334&0.772058876826899&0.0826157483480792&0.388661501044259&0.139557868121644&0.542788059395792&0.0381679787231197&0.629563056008001&0.839233630775109&0.608959149244341&0.602939071988062&0.232534798729376&0.520686290367528&0.706567732963998&0.12367758413612&0.716774313808837&0.236313081002774&0.229408372978214&0.776871970505859&0.158436100662727&0.179088506171098&0.484539788739565&0.525135673279237&0.59882809224932&0.936640876837173&0.250318025466931&0.46053045791402&0.662812624277084&0.885630301280561&0.331579227495119&0.903468238800112&0.205317154003326&0.475915508316148&0.436288610635001&0.788898919600423&0.829813145792516&0.46755925996298&0.240872882270972&0.747928888467445&0.182781772459867&0.550006199779267&0.0787234607549644&0.643024110286267&0.0686595930982764&0.587667490122249&0.727088975031637&0.595071651333124&0.20398398213595&0.153978481792994&0.136204909083969&0.30521561559495&0.935311049353603&0.587356541206033&0.816283044678792&0.296309231803637&0.833537125639362&0.780700057861144&0.0695144785594191&0.955576339295534&0.0720048649246495&0.838338208963146&0.791778085063346&0.957074078100686&0.83523223363222&0.631228728966799&0.0289543245725657&0.747274972998607&0.465410063328594&0.309214891613684&0.88007620721315&0.187330829278742&0.419421895202032&0.87642806049849&0.932841619525663&0.485070515159804&0.86414589505097&0.145065844934971&0.677832652572206&0.175683583442892&0.765201299222118&0.718042475885647&0.971308490915905&0.521223803058418&0.0340037794273336&0.679762799735998&0.517338374870149&0.430705995806282&0.170608075372131&0.231313335467375&0.295830821419558&0.701274167027216&0.360185960743664&0.636710040858762&0.837371427951683
0.766915156561656&0.835123194480444&0.374087387249072&0.501123854155188&0.662876877712703&0.843888318574114&0.47794300511846&0.88589614818264&0.0954726302182627&0.910932802080099&0.624997256321081&0.84261528325439&0.956098898707409&0.10688709112865&0.219756256350492&0.91641852930449&0.737724268959337&0.402142762423467&0.0709792854563901&0.134026697606691&0.400041037946269&0.452950454485831&0.411487575633708&0.303826192986085&0.818092941882762&0.803099359204367&0.103985136887837&0.483157984165639&0.0545297222382135&0.594558307992422&0.991475211535518&0.395862279004888&0.494847116896143&0.0928008619630727&0.155528529861004&0.936476919073553&0.423671485050543&0.915171100520565&0.126339524809897&0.841737356749825&0.553653890543596&0.944608978366084&0.605747862855805&0.268052553964825&0.58889296279492&0.868999718376767&0.0753687805711729&0.885994936876255&0.952002137439025&0.529941527660147&0.944811873844005&0.485203019248124&0.0858774525660676&0.430743875739434&0.716993041144016&0.653416336721477&0.29764656566054&0.600542330123154&0.626980846145529&0.809156532682173&0.830808132771708&0.30860444247041&0.461729510192816&0.784651131407049&0.667973465735693&0.0619679029930567&0.147499132661178&0.819087768141454&0.978209704658427&0.876710684442079&0.461782697275579&0.48984258014504&0.77822935965122&0.835100701520162&0.879013985075125&0.0162684552405206&0.551370595373427&0.311061097386207&0.578245526345097&0.477275180211572&0.500975836296558&0.892628862458764&0.466015651036971&0.264601396070431&0.454719504908969&0.468102814140931&0.408309139753972&0.959628602074439&0.965797010040731&0.608289735542451&0.536552301490171&0.00600212517776955&0.855603644028719&0.354967490591682&0.574078390497121&0.614453704042928&0.293276139194179&0.603039081638522&0.666705484504568&0.0925389277644688
0.286336224879703&0.907591816940015&0.43876839779073&0.271818840729524&0.733697031223492&0.283595504191397&0.851448984011622&0.162884334987076&0.898016434041173&0.224658582644772&0.445259936702198&0.0703194082052747&0.202344423437082&0.967113390505736&0.722241582738773&0.273245495442907&0.287623918651717&0.914356680296255&0.250853037491068&0.532622755157611&0.337419594627595&0.751975105787774&0.193646410501696&0.976986764204301&0.659571074538731&0.807440088573336&0.260878186314911&0.227108472161674&0.221309038055158&0.560933819413172&0.881310844728952&0.780427385809306&0.358267288830359&0.0414351093727349&0.678246526050352&0.890482401713151&0.770186542245029&0.420463091026488&0.895033739419604&0.528120069828292&0.777207850552023&0.207045842215589&0.409260496438568&0.708883529944086&0.707398996247314&0.846596347159654&0.657218100769702&0.54481689801157&0.788286319758817&0.977900897522576&0.347393796645814&0.0816096466941711&0.609306276189354&0.38784759695609&0.891697982690625&0.768748551311701&0.361772474301768&0.216587671757038&0.513830554569483&0.983790581940113&0.565286389397646&0.271966687657598&0.121912970398675&0.125060834970806&0.362110206195262&0.934922479952388&0.122022624160258&0.52917420007454&0.628063501382383&0.225396831667092&0.356440663902749&0.329904215695146&0.571768650911251&0.630004089112343&0.713927846487606&0.703290795581923&0.187185332308992&0.469723524997897&0.157453955061567&0.52500108369056&0.969142529554742&0.477685669143607&0.682424815227144&0.960006063250941&0.738152224631658&0.653265516140066&0.650155244688893&0.520843030786159&0.824530344238567&0.192901381747084&0.559540243501857&0.308507844300251&0.582687892130511&0.551877241069459&0.282301803605425&0.760294674567788&0.34927274766521&0.636492064515711&0.156247918811316&0.407208444301106
0.292235626601008&0.799400178080812&0.911455607178805&0.525730327046854&0.0458414272421686&0.453960465133302&0.727647900484197&0.511070878619471&0.702712127099617&0.924304550872462&0.436141175809391&0.96550061306385&0.599196031948152&0.0210698645300994&0.394702844813612&0.939691364675947&0.391446278451951&0.833692449579969&0.730670631440128&0.513803040302797&0.967758555233073&0.35279742276268&0.439363463097504&0.499944333792359&0.90918311278231&0.542396127900294&0.696818015715683&0.450115210754062&0.120688733545155&0.812013094399462&0.734477459811655&0.380394857242139&0.283062028270085&0.355204266044434&0.65813772758473&0.317201784189588&0.309273467900527&0.149210663150578&0.985849338998476&0.682109203311532&0.245212624636324&0.429948608528194&0.349705762089794&0.423753180790616&0.656467180846544&0.9799467036889&0.17318750486963&0.59993297200917&0.942820049542345&0.80681511190446&0.494506292429625&0.370585088615164&0.957762841535805&0.858178291835516&0.331956544111074&0.0111296108895186&0.47345116360753&0.454816318812531&0.0240237853472738&0.325715106029243&0.341918890680274&0.805928256311369&0.959616813650504&0.900378278780873&0.513112325020223&0.852331057804204&0.470307513171485&0.0110179060536419&0.959782909609642&0.0696536047364259&0.176450959568865&0.86695645587379&0.8849266396757&0.55786611059862&0.413230642898454&0.642200801949774&0.900019100003927&0.934622614831421&0.722126185438857&0.849913491450174&0.00978395343406024&0.136238189984701&0.0723974605060747&0.231262969711702&0.371842760814004&0.145326522468521&0.938731811014602&0.816770612049213&0.901950927723169&0.555572607468171&0.792254825154944&0.919688528931097&0.815391021474117&0.95341197327734&0.267471757825004&0.552457772392471&0.0414036660611156&0.338452984978139&0.696542087985867&0.76203620706932
0.411560107440989&0.331423571162413&0.520069803928206&0.388110341196709&0.665986004678416&0.726065213599284&0.661827688155538&0.599790685139817&0.397308363592498&0.500522585945461&0.554094266354966&0.424231153205609&0.0355590347272924&0.737557173109572&0.433319415478081&0.918051401927638&0.697501319765516&0.353763642738931&0.308832064488315&0.838835223659407&0.197493736845904&0.888676140484498&0.691989118142899&0.386299835704583&0.560628126906198&0.481114753547503&0.123958293199227&0.507442562678801&0.187986638938715&0.742039457113152&0.874217594059712&0.925140505641369&0.662279118867292&0.850366464906139&0.358747720866342&0.25982484167422&0.383625179715739&0.0221169790323524&0.0506358363143239&0.25290399016656&0.673441059706876&0.306259441386159&0.904696736541821&0.775164806101452&0.728842469070571&0.11072145127531&0.895842942482195&0.804260835327886&0.471613946733682&0.107033469968207&0.930594814897434&0.347206564141673&0.00667015603204435&0.518553974663607&0.59397526632734&0.990072730509706&0.873319715498927&0.887757180597712&0.492219129376654&0.269273050436857&0.711184583482074&0.220371473776878&0.462960721285127&0.397564081163958&0.0650666910468977&0.908666409287696&0.0376587100150386&0.866490448056508&0.157110247660073&0.566386255741881&0.204766589846679&0.139408548651332&0.042140438785419&0.276730982122513&0.572369002901982&0.738087789622001&0.470847848236603&0.235417466749653&0.19469070961886&0.999631322989151&0.932921715882675&0.867525840799395&0.198653832193666&0.371723341798706&0.0194744905206959&0.193954321687807&0.115984124834731&0.945197836715443&0.495917625047901&0.35250926433244&0.807028779126908&0.308762315576966&0.082018299047162&0.407423723847902&0.822436050337643&0.0904671402847631&0.668804767540373&0.412435073278009&0.565417842205212&0.518746795097793
0.636477248487013&0.972745957152255&0.50428458591875&0.636075899982425&0.961818149426454&0.494633900861438&0.621034325477318&0.299482619012114&0.131239451458393&0.772060449172384&0.526660153602272&0.848569720866404&0.796374436255873&0.369325635892574&0.0792458558388751&0.963310341848814&0.22048466772159&0.202891515197213&0.843476522672164&0.0733490091404436&0.144541709654966&0.0833102363240963&0.881869138168955&0.870022336910062&0.223621629411364&0.0163946137644927&0.631533512352631&0.575317370201881&0.53606869926438&0.951115229127301&0.454801362558724&0.602826321940993&0.81535934694598&0.695482593104376&0.195228761117739&0.70491208168219&0.58673746694313&0.304696105840872&0.525148593895496&0.155467152888434&0.662243768216645&0.972767107867878&0.456199529112949&0.565311476454584&0.894252413707634&0.833062986533075&0.476102850777923&0.486707522990179&0.951353890410619&0.395822076749989&0.928846585076775&0.778135004630574&0.543179086070714&0.0448499846819413&0.150043694145835&0.825969066544352&0.409825449575708&0.9342416332051&0.4729456924778&0.609720138519512&0.792103003349372&0.881962834624071&0.385128055548364&0.670669147117915&0.889110929770251&0.962305177305265&0.927682895153357&0.457385937026992&0.15134481121624&0.951393259051363&0.100911980028782&0.687738297096999&0.981009599466769&0.0481435235227131&0.879211224806651&0.268196828316089&0.94446061263542&0.734476504677516&0.347684022662363&0.885209248586455&0.974812501115838&0.294434779575822&0.0325665789236673&0.921863591563881&0.108512153337121&0.286012856501081&0.417804386828675&0.380761548888234&0.411730394499273&0.366677792595322&0.581504572081866&0.807404344968708&0.541666991676774&0.260196504864439&0.0704144338952506&0.929995343177302&0.845554433507247&0.396909181176374&0.290101716485549&0.881066630312381


==> testStats/pp-values-FULL.txt <==
0.668676180313963&0.717346179486601&0.538452501413133&0.565963915307018&0.212841376077904&0.0288988015844482&0.608306469311452&0.982057972565391&0.373338169796804&0.0527738314346372&0.184677073195473&0.750724588621144&0.844590258310359&0.886949576446142&0.363052026144371&0.0234766318571141&0.763586304122833&0.347014852248775&0.527416208718715&0.818236324827656&0.943581982806938&0.246994051729622&0.0585456041972652&0.421675822632848&0.984384700582623&0.414359405386168&0.434937506694711&0.288804561793708&0.00663124924274994&0.641553295697517&0.594440313602882&0.54175433902204&0.119306884757259&0.975858921469277&0.662041753104281&0.968107515999101&0.55956466132338&0.517125887365289&0.074298195861019&0.267619131660461&0.445209063773691&0.706766385749592&0.122644649294291&0.726286414956996&0.434475300051585&0.742892695337143&0.671348750931955&0.331473111750294&0.73261282117927&0.834660155029187&0.17090504890437&0.671770044529439&0.469203912259373&0.250544527595148&0.0084617207201616&0.166778185947071&0.646587992361495&0.687450005462352&0.311134645816402&0.323302655182686&0.902586194785654&0.0813417698510269&0.189054883099554&0.372936269903432&0.0357742631434398&0.678639518493801&0.14912675441438&0.342656904383604&0.874271220053606&0.0676873110406301&0.257421859816063&0.838902239361864&0.333663804756888&0.253910089466653&0.358513212963599&0.8075838471783&0.618492478273504&0.900311688625827&0.22308865894856&0.715116667025321&0.192856221125429&0.617113449294738&0.47385173585223&0.737610152956041&0.774744580452369&0.896133039377704&0.453883630621239&0.532890779566002&0.348758593337726&0.566284898884889&0.0297494667323823&0.74084957856684&0.53196840800497&0.171449503274056&0.628045920093614&0.121998881480217&0.161383732464577&0.243802689566611&0.582343341534016&0.864587776858556
0.130481486684935&0.0403032218660752&0.600897296368775&0.158530894861735&0.125732487001419&0.0123196894876406&0.245954611500672&0.164361591197206&0.504142862213392&0.85552919338921&0.116670691867447&0.317646566729105&0.252268377723698&0.0410171725024344&0.0762017254343532&0.0848901119616268&0.0232452380249499&0.473973279486232&0.119056051908097&0.764783746034985&0.821098140356705&0.0686152910055867&0.307943311419868&0.949738505014942&0.819818336602496&0.33690013075093&0.845552469491726&0.742255582587297&0.051922710349537&0.224731700981928&0.313618949770311&0.974274881910876&0.279122456717455&0.195495007314084&0.49992882175533&0.981312516776134&0.56993907848127&0.99203931790754&0.937170102795084&0.200268675192107&0.16192955944173&0.325907937671067&0.573128243004657&0.173589524433655&0.437662199024513&0.772712834079822&0.811303126478769&0.496022329863214&0.912055708667915&0.0704550372242325&0.249218166074098&0.231228510052436&0.177350459921194&0.167655660555308&0.818927019268458&0.608461004045899&0.160600369307293&0.0976873958576049&0.938336139799134&0.426920343375781&0.539694564838568&0.530756022435353&0.463493830456355&0.0924399464764912&0.361315040229647&0.730623377549153&0.246213849517293&0.488562271967589&0.979621783039594&0.984869714985586&0.413904184171441&0.436367208645739&0.34546076081298&0.855574541722245&0.41221800334041&0.334773690345637&0.994912552568155&0.803980410373681&0.80626860877375&0.122292831998874&0.589130687502854&0.365721262826911&0.338222588677625&0.917379622506731&0.63520919233176&0.694640760489045&0.503134586241662&0.00589103577217465&0.865099608443969&0.956203535607641&0.0385293803114327&0.388147165869399&0.688271321869681&0.888854932712517&0.565160050084114&0.839014027180357&0.192213706137898&0.216141260791195&0.331339073756354&0.916795184091524
0.674961150162549&0.229990235337067&0.160271812254156&0.348384087695812&0.729388989900416&0.503623385194761&0.873086305249354&0.747312927783469&0.32607699869081&0.0142170238353607&0.685828083147544&0.695207076761691&0.127040840440413&0.778278398229908&0.757249653315368&0.429872170779846&0.178024170375862&0.207502502835977&0.902388363661337&0.784140465146223&0.196202993694863&0.858274285816485&0.521059647479408&0.0322079490571974&0.629457884299447&0.522419043624524&0.0479811803085173&0.619501325877685&0.487914933431181&0.787497888899445&0.0933469451920481&0.825101306868371&0.339964409265996&0.27507719283649&0.904172129273735&0.548893215986711&0.510815264444238&0.106828597545023&0.972529042885796&0.586628708135016&0.791145750082827&0.70836141555075&0.754258432149727&0.0253198153320175&0.601540365552663&0.333511842811397&0.30668520708837&0.116922385899797&0.580120914531056&0.038537989663247&0.445080777268502&0.316556746725479&0.477383206752352&0.96979817087656&0.980091533087569&0.00830882337602534&0.207489392181147&0.789127504517949&0.828836899395292&0.758722881406381&0.806643966734051&0.149185974006378&0.596112302003397&0.0432985072102492&0.47465627988634&0.385675558313709&0.178180420548455&0.837326715411854&0.760249412496561&0.973865075709341&0.270377473334518&0.200497986698532&0.351773896111187&0.628799307706464&0.93140824115142&0.104730425570665&0.698968562261871&0.717981011248929&0.338270273396801&0.0197857695597449&0.855185695696854&0.686738842539592&0.835574690456115&0.897041905632379&0.745951306158208&0.0651712805411172&0.550670270924012&0.830934399387511&0.830224692191008&0.671328706704583&0.0999133836926187&0.591818858943742&0.880046147747796&0.0124307669994139&0.828521218989997&0.463868247616917&0.405338562645489&0.669290372729311&0.733633773280988&0.255538635987612
0.921183454629067&0.350942828212467&0.749810898258722&0.567715634743997&0.803346323543772&0.0367191573442384&0.263266738440485&0.0361585549858393&0.664802072330475&0.794261955468148&0.278677257568689&0.601538363580657&0.62511463938389&0.886423968002028&0.96850964264246&0.283590902951012&0.345132175850048&0.0845818922154378&0.573090389153209&0.891567177132243&0.3720292346916&0.247452803353788&0.986486520032995&0.260533473960735&0.30415483810206&0.749979284814888&0.643761367846495&0.0201761581520746&0.873000983780447&0.274648808018451&0.941889099128984&0.737928204998979&0.781984123997646&0.57849589686032&0.271306048124942&0.59157361996103&0.835051810151437&0.442028860676277&0.516207535175468&0.359224385962794&0.687506132548358&0.0285861180676947&0.381801049785221&0.370018427167883&0.27051512564244&0.349131075776237&0.598915491041486&0.144212415276054&0.236752974054896&0.348214485068549&0.833839630333148&0.116616446348402&0.78049599271349&0.230300132064623&0.590208165790591&0.890262288381183&0.558327454873383&0.520471316751378&0.898696101985608&0.57201521102329&0.859020186530276&0.478408587014759&0.143604028924815&0.603635451975798&0.0674531828943067&0.811323140957092&0.903882887720773&0.731521208989327&0.250666479409943&0.746693679666147&0.681408939457442&0.804329036088309&0.195691175649895&0.951262412353894&0.147153711704607&0.858985522411854&0.495615350456218&0.0694325972424439&0.373691732065005&0.599831684125694&0.700061180216253&0.853280026827211&0.33734387322854&0.650140398646481&0.503767323524302&0.988610458541792&0.535265950230092&0.139630130752844&0.0295930391231403&0.277520885693504&0.372365105227142&0.0738384181247211&0.656363139456294&0.215650154561838&0.778385481423958&0.159187270101176&0.139951453951409&0.0234213332608835&0.280273597226747&0.886423397759295
0.805236159155476&0.831148721260743&0.560442021138021&0.371082929217099&0.863636385449649&0.0976843275582803&0.136916692199919&0.763132704131561&0.394099182691319&0.128823658893693&0.268403326452922&0.221821661544091&0.00974109890132624&0.352699225423348&0.802174190334155&0.545345277036857&0.933475206375439&0.871529558281114&0.408995794092085&0.0685443972916249&0.232862220712653&0.554086186548527&0.346026035041095&0.466732146360274&0.627922671713457&0.822843261543676&0.489796144967&0.57691032243013&0.68721230096302&0.805152211637698&0.144799764199524&0.0125317965588808&0.514387712755096&0.53243090797716&0.392621978192242&0.324910768396297&0.137652238505713&0.88492779915005&0.569532522274531&0.364670086526426&0.342988432065371&0.710563098523653&0.703003060055224&0.539367502466149&0.184569810802745&0.435078066721398&0.524392929616882&0.724974411291906&0.132495912022056&0.855450811339904&0.0133546336084087&0.0158058511474458&0.919404969849795&0.559070530391001&0.542672888620986&0.880258031306742&0.20945525008352&0.820783609509441&0.79796393725986&0.175005755129301&0.288171481051067&0.726052472674323&0.242139839001743&0.28254424766314&0.127559962647248&0.826031963204146&0.722013015877905&0.594184589409607&0.823253162779325&0.46850255465572&0.0649375590197586&0.299180566191729&0.193055484746306&0.892707310522625&0.325796286774971&0.278962711966201&0.677487506799563&0.995500628872441&0.609125772270631&0.711724812753628&0.562181677484143&0.0258401896997565&0.474001917468379&0.867526857806803&0.157870209550729&0.882310140643024&0.587878242247195&0.0204443907881749&0.952545686905266&0.44415175390101&0.601042733796517&0.443117910593185&0.189881817672811&0.913539594771425&0.606684668979136&0.120119986655005&0.296933717472626&0.698587595549496&0.831845023059016&0.533520807963994
0.575138554412827&0.972376012986653&0.700398745087488&0.5761556898131&0.910559082389801&0.550998742913998&0.919212061421535&0.703068152712643&0.926260621534492&0.742395048715567&0.720977474724305&0.809202656840529&0.483962952002125&0.84162606406682&0.639321944682097&0.181606699620861&0.588069272308487&0.69128797802587&0.989539935609492&0.0801407206224729&0.829617294764149&0.0628914837582989&0.904786114121502&0.619141509591053&0.640387740895963&0.306183884653101&0.0192114569021206&0.0284216165219391&0.764200787838493&0.309546676806315&0.0748288389025228&0.596125280378184&0.399579864951261&0.342949180602431&0.147414521176501&0.947792315847186&0.00301576131071291&0.158202192885969&0.474943267243487&0.829945564321279&0.803858761341678&0.948027025362563&0.0694718290165938&0.390087056615997&0.614309421679861&0.947868053501585&0.204513157300046&0.165244551819727&0.647962983938944&0.893024638815109&0.913894192938169&0.854222722388379&0.744361521293595&0.772291547092156&0.73536271876842&0.758769507673192&0.940240745360219&0.5288600641357&0.593854335768279&0.712985485146985&0.153762062292567&0.120951195303984&0.0383532914884264&0.714106321038471&0.945076217229508&0.0609617071988611&0.183891314233176&0.415529108907898&0.735098152235605&0.183355877996784&0.496173867004126&0.394246400738395&0.449940200497813&0.613216018287986&0.303591024949394&0.132054395357571&0.898757054559442&0.0883519866645505&0.529594389796249&0.543311873087272&0.702325605276415&0.690426245280765&0.0913241911867209&0.22226297327653&0.0472853825672425&0.0867756912954853&0.51786050593316&0.586539912620375&0.66185485814036&0.00282479094507837&0.873226779824796&0.409489879151569&0.121853207283982&0.628802589423594&0.683660497809195&0.695055415779105&0.918295452779279&0.0660767683813189&0.564084385471518&0.507668213440593
0.292625525463856&0.1225923714848&0.996035100636952&0.48765415861713&0.411166389831641&0.684843921293989&0.455017166566191&0.156305837054601&0.449313121769867&0.967930243697532&0.5798268153962&0.403836921470144&0.905704706290612&0.463899378226058&0.110634453561884&0.870772290488792&0.557980189603569&0.686720673859319&0.739073338565962&0.505957370568472&0.958577538959671&0.683001057515284&0.969401427913128&0.498203920058328&0.879784792463322&0.910905617345559&0.377905160380475&0.952041625402067&0.3694568665771&0.361514287989999&0.68056846849852&0.94363156895048&0.660721283811069&0.0631032619517126&0.319615385086195&0.679152377406105&0.535289916440286&0.140680895742594&0.352979795136776&0.859234027812611&0.421193152138189&0.0603881499440594&0.0755057374851535&0.499701928516555&0.0567299484522926&0.240395669859084&0.099458190284089&0.0112216399175964&0.936337443983518&0.490026105477549&0.00987716445053921&0.541700711471505&0.161533027391235&0.119706123810826&0.923099596187557&0.457451065642238&0.496112152696728&0.169918699910962&0.5934528797475&0.260691502760564&0.658860307865459&0.96393736127347&0.418191826839177&0.1173912452871&0.940025458876396&0.601194227984079&0.400954267419716&0.00344774982828688&0.0516360193209671&0.386761645695002&0.625196251113305&0.929474851222257&0.271070365690519&0.803391676325459&0.448228444973619&0.630082760560945&0.214378791733224&0.0621622480433043&0.522356404392669&0.702171828152979&0.956016280403326&0.060557417766021&0.720113366210422&0.155547195687113&0.523143078382474&0.363036981852935&0.565696492763568&0.65363494810256&0.625511816560375&0.149800440099662&0.874382042198401&0.280768813573977&0.882487587854969&0.97197110831724&0.54172063761358&0.400252765145773&0.959885668616533&0.238429135271638&0.859425826687677&0.786030946831542
0.223403145393827&0.503617868125767&0.188350619858206&0.435092015616593&0.0136602058726787&0.31678819038906&0.282372879274908&0.772146949269955&0.797473435920298&0.370050068642333&0.928431805001668&0.354196269450656&0.794918697703017&0.705652279067118&0.803699010780894&0.0139070995073224&0.710695474443705&0.588102728202059&0.442345487571374&0.873889976238857&0.530306225117777&0.241147151265752&0.449938325058198&0.0655440571981885&0.765321161586221&0.287078015330111&0.65352395587978&0.664202559290418&0.892912774589547&0.730571421669597&0.421276578078148&0.302535047591491&0.911007214750749&0.367651839872865&0.278117817751661&0.0668753229231811&0.878766711475565&0.70694024998719&0.968972660357696&0.618644759605796&0.749116521452105&0.8920678406787&0.0843947381358756&0.184631689827583&0.899081805800086&0.373161071125882&0.767337931698938&0.857513929494996&0.977784258362006&0.509607507918696&0.781266829997601&0.538607594815035&0.550730782677278&0.142413647932175&0.422786953352831&0.292719125854649&0.788418135708967&0.0361260700747013&0.915898160445825&0.246622450516182&0.253040517050278&0.431787786107467&0.894844669007243&0.815066663416403&0.588532034250886&0.65266184278123&0.124665426599747&0.586999945699038&0.813016959865953&0.486230589725257&0.137541147065192&0.975511508549835&0.662761183984922&0.542429105307303&0.205511475146137&0.0482044529249104&0.988791128377102&0.766112690711223&0.0169618098666932&0.827511533297275&0.432465411311577&0.11896014152647&0.15353441811444&0.966997338927146&0.548344442263387&0.117267882747965&0.509084112197989&0.329819032779939&0.442051890674832&0.661097433549555&0.355225619810994&0.19110101552877&0.875362517672701&0.471926632473708&0.837782898958519&0.86160691251432&0.335944565814379&0.894311548713041&0.00978425503552616&0.65628832836631
0.562726338599038&0.894652725664764&0.125902245738303&0.293377580447979&0.896237137353808&0.0760104957198722&0.190680442321829&0.483045986891262&0.24683595849995&0.100132162313294&0.892572509826073&0.712570060867455&0.844418716803469&0.420864217731704&0.317256053427096&0.19471097624271&0.0453537031714963&0.882873968798423&0.550345155876526&0.640310079176711&0.530551109852312&0.879708586651457&0.993376166742273&0.725432595313901&0.939740983022182&0.099194416774552&0.834605722678697&0.977354957656069&0.429755066849491&0.72030998783313&0.0595803851842475&0.0222579977149525&0.982381447289721&0.958351447948955&0.293223227637166&0.703068074513151&0.89484433717823&0.224784334207399&0.616199524968254&0.743460883362327&0.22171761605867&0.349014480438526&0.51222523697187&0.0216327315988875&0.711963078400933&0.512842460970428&0.942718293649015&0.551226234212735&0.785070158420779&0.836181311221342&0.525887408440723&0.764167317342497&0.547178859656737&0.45997937520243&0.135510067248341&0.0314690474516872&0.410161213017204&0.630861586006628&0.0171444636739825&0.401247662605655&0.617485454525796&0.34710033560821&0.547756121448535&0.311782393011502&0.40035267357516&0.521059644273276&0.858875432236735&0.0368207006178921&0.683529313690896&0.00997004947653957&0.0504163636621776&0.105479774693305&0.237317993133959&0.222652764363343&0.610395390111572&0.88099035130402&0.703883375165714&0.223985153811784&0.208940236478695&0.206006880271002&0.922496540404609&0.361771721433052&0.518773457285101&0.0350371387624896&0.133127516269652&0.43504856371496&0.286217724629652&0.0172325618593331&0.167609511137059&0.637221882641825&0.815500679285861&0.513292788333953&0.502269711575604&0.448130545979009&0.0569301248895493&0.213652801924353&0.716951780633843&0.350541294605749&0.867062640408807&0.457776926487907
0.0490092120460053&0.55079511618313&0.88489281188217&0.487757341137445&0.926628298115815&0.595175682144348&0.570911683961422&0.749741802354394&0.0577079756958427&0.401864859896095&0.91180762507718&0.622716858701561&0.84840264601087&0.603697447950852&0.084547948345995&0.220720284372795&0.035393921881697&0.549476447600517&0.121496219773759&0.697200877969507&0.553410564243525&0.729526182440313&0.878025927884562&0.467143208087587&0.426447702104174&0.452831009172731&0.893319596604677&0.0589251632551919&0.0326308337648569&0.0581899524704422&0.0872231930353171&0.143861360146169&0.67003564275659&0.556142479295179&0.436586505898754&0.151144750857157&0.423816102770706&0.831912833947001&0.230180023745474&0.773510605928094&0.92789763422873&0.0595397659819401&0.572133391394889&0.818952377675095&0.564055477881681&0.477464471012502&0.0243356557158904&0.337067224901163&0.711304177866396&0.530633401396959&0.533495943516544&0.705094391029419&0.0214751105536043&0.7387566714194&0.247084092188069&0.556533996763895&0.155746167266498&0.198202250947113&0.747311605501802&0.602697008861997&0.920320502234427&0.624862477945327&0.289390455335796&0.144528892956667&0.954569531811179&0.884848642227933&0.972060110945693&0.110726520280363&0.0205822862150633&0.408183276885118&0.437091986684085&0.366206953188868&0.201236650422335&0.590979576863833&0.724661935852659&0.968049577818045&0.563988526652153&0.455526464972031&0.78498804237184&0.691742386244231&0.885341068163541&0.939340115488283&0.302074158340857&0.400794786629594&0.213049244303202&0.926987955645508&0.533826503907098&0.0244174630173686&0.612117171415728&0.125994094707659&0.846616274212767&0.547745389366402&0.117399642399564&0.267045251481026&0.331134245177956&0.155137025318372&0.298195826930584&0.560874254214876&0.230702801159357&0.0620901373438341
0.61165767455598&0.0581592209589232&0.227884436522533&0.667737393319153&0.742203001273478&0.616417891361209&0.811964696994177&0.503026197073617&0.143522535008762&0.745861911010774&0.0921522857192728&0.350716232516908&0.540460236771669&0.725440881805062&0.707419198097249&0.585725455230378&0.106635183099453&0.891623885053039&0.767076886428872&0.905532406047898&0.589474684482708&0.468978310618364&0.669239432722454&0.857764372693555&0.916830563300817&0.610753814317563&0.259535332920154&0.540094605467959&0.422119779729971&0.756290373863003&0.774709029504608&0.683443113745886&0.488807996780135&0.492694031948755&0.278666809522391&0.688052117551013&0.189696244215205&0.343730330672194&0.0948562637849886&0.654926839372013&0.0423777850828894&0.00453527744560234&0.831946997163913&0.727954692541644&0.154376231349572&0.342252460951609&0.251389736009923&0.200768415963162&0.962014078137199&0.980317080413837&0.877179061512019&0.398845950473927&0.585845044911274&0.451566868297993&0.0757804154775957&0.906603601596259&0.217074608624622&0.70828100872083&0.757016287008783&0.620695194735804&0.456758594826847&0.455685509108428&0.995017941731436&0.59057077067412&0.925943257231523&0.145056788121194&0.388043603432174&0.868238366131017&0.977568272208676&0.368359223174503&0.205462165365583&0.945250286071169&0.00436032612390158&0.801471141104416&0.244347143992307&0.745872631423181&0.339472999756455&0.0206956615692899&0.641293207357108&0.617788158663993&0.383431281961568&0.0233619534072738&0.505740650087853&0.643413401457487&0.799921989557476&0.303651535180806&0.332406836768337&0.141173387438177&0.923877392518808&0.293691546112178&0.0997534917731169&0.85923048398064&0.528117761882061&0.0522604644356511&0.910297361832903&0.355613846648173&0.24049456902674&0.128886307227182&0.404925442087161&0.195229575552581

